Meshfree One-Fluid Modelling of Liquid-Vapor Phase Transitions

We introduce a meshfree collocation framework to model the phase change from liquid to vapor at or above the boiling point. While typical vaporization or boiling simulations focus on the vaporization from the bulk of the fluid, here we include the possibility of vaporization from the free surface, when a moving fluid comes into contact with a superheated surface. We present a continuum, one-fluid approach in which the liquid and vapor phases are modeled with the same constitutive equations, with different material properties. The novelty here is a monolithic approach without explicit modeling of the interface between the phases, neither in a sharp nor diffuse sense. Furthermore, no interface boundary conditions or source terms are needed between the liquid and vapor phases. Instead, the phase transition is modeled only using material properties varying with temperature. Towards this end, we also present an enrichment of strong form meshfree generalized finite difference methods (GFDM) to accurately capture derivatives in the presence of jumps in density, viscosity, and other physical properties. The numerical results show a good agreement with experimental results, and highlight the ability of our proposed framework to model phase changes with large jumps.

==> Figures/T_over_time_Experiment.dat <==
Time  TemperatureC
0.00302516  399.921  
0.0158680  399.845  
0.0328170  399.897  
0.0466865  399.847  
0.0631220  399.899  
0.0790466  399.823  
0.0877901  399.313  
0.0955069  398.777  
0.102713  398.088  
0.115057  397.374  
0.124316  396.787  
0.139218  396.507  
0.153093  396.201  
0.169534  396.023  
0.182382  395.692  
0.200364  395.514  
0.213722  395.387  
0.230672  395.388  
0.245571  395.236  
0.260984  395.083  
0.275370  394.905  
0.292834  394.906  
0.307730  394.882  
0.323653  394.857  
0.339064  394.781  
0.355500  394.808  
0.367833  394.553  
0.380684  394.119  
0.393535  393.686  
0.409466  393.329  
0.425393  393.177  
0.440804  393.076  
0.454684  392.566  
0.466508  392.132  
0.481927  391.699  
0.492724  391.240  
0.505576  390.755  
0.516376  390.143  
0.527172  389.735  
0.541053  389.174  
0.552366  388.613  
0.566247  388.052  
0.579095  387.720  
0.590407  387.236  
0.603260  386.700  
0.612520  386.037  
0.621267  385.399  
0.627958  384.761  
0.638245  384.148  
0.646991  383.510  
0.654200  382.744  
0.664488  382.081  
0.672719  381.520  
0.680439  380.805  
0.688672  380.167  
0.696904  379.580  
0.707707  378.840  
0.715938  378.279  
0.725199  377.615  
0.735486  376.952  
0.741665  376.288  
0.752467  375.625  
0.759672  374.987  
0.768934  374.272  
0.774599  373.583  
0.782832  372.945  
0.790039  372.230  
0.797761  371.464  


==> Figures/T_over_time_Simulation.dat <==
Time  TemperatureC
0.000453478  400.074  
0.0425722  400.077  
0.0764726  400.078  
0.107293  400.004  
0.191537  399.727  
0.140681  399.954  
0.156090  399.955  
0.175098  399.829  
0.224416  399.474  
0.244967  399.220  
0.262438  398.914  
0.282989  398.660  
0.299948  398.303  
0.315879  397.947  
0.334380  397.513  
0.347229  397.131  
0.364703  396.698  
0.377042  396.213  
0.390407  395.754  
0.406342  395.219  
0.420220  394.786  
0.433589  394.148  
0.445929  393.612  
0.461354  392.898  
0.476779  392.184  
0.493235  391.342  
0.507634  390.577  
0.523063  389.735  
0.535407  388.969  
0.551351  388.076  
0.570381  386.928  
0.589413  385.729  
0.606388  384.632  
0.623879  383.458  
0.640342  382.284  
0.654234  381.238  
0.671726  379.987  
0.685104  378.966  
0.697452  378.048  
0.711344  377.001  
0.725237  375.930  
0.737589  374.832  
0.753537  373.735  
0.763316  372.842  
0.773608  371.999  
0.781842  371.310  
0.791620  370.494  
0.797283  369.881  

